A parallel butterfly algorithm

The butterfly algorithm is a fast algorithm which approximately evaluates a discrete analogue of the integral transform \int K(x,y) g(y) dy at large numbers of target points when the kernel, K(x,y), is approximately low-rank when restricted to subdomains satisfying a certain simple geometric condition. In d dimensions with O(N^d) quasi-uniformly distributed source and target points, when each appropriate submatrix of K is approximately rank-r, the running time of the algorithm is at most O(r^2 N^d log N). A parallelization of the butterfly algorithm is introduced which, assuming a message latency of \alpha and per-process inverse bandwidth of \beta, executes in at most O(r^2 N^d/p log N + \beta r N^d/p + \alpha)log p) time using p processes. This parallel algorithm was then instantiated in the form of the open-source DistButterfly library for the special case where K(x,y)=exp(i \Phi(x,y)), where \Phi(x,y) is a black-box, sufficiently smooth, real-valued phase function. Experiments on Blue Gene/Q demonstrate impressive strong-scaling results for important classes of phase functions. Using quasi-uniform sources, hyperbolic Radon transforms and an analogue of a 3D generalized Radon transform were respectively observed to strong-scale from 1-node/16-cores up to 1024-nodes/16,384-cores with greater than 90% and 82% efficiency, respectively.

==> abstract.txt <==
The butterfly algorithm is a fast algorithm which approximately
evaluates a discrete analogue of the integral transform
∫ K(x,y) g(y) dy at large numbers of target points when the kernel, K(x,y), 
is approximately low-rank when restricted to subdomains satisfying a certain 
simple geometric condition.
In d dimensions with O(N^d) source and target points, when each appropriate
submatrix of K is approximately rank-r, the running time of the algorithm
is at most O(r^2 N^d log N).
A parallelization of the butterfly algorithm is introduced which, assuming a
message latency of α and per-process inverse bandwidth of β, executes in at 
most O(r^2 N^d/p log N + (βrN^d/p + α)log p) time using p processes.
This parallel algorithm was then instantiated in the form of the open-source
DistButterfly library for the special case where K(x,y)=exp(i Φ(x,y)), 
where Φ(x,y) is a black-box, sufficiently smooth, real-valued phase function.
Experiments on Blue Gene/Q demonstrate impressive strong-scaling results for
important classes of phase functions. 
Using quasi-uniform sources, hyperbolic Radon transforms and an analogue of a 
3D generalized Radon transform were respectively observed to strong-scale from 
1-node/16-cores up to 1024-nodes/16,384-cores with greater than 90% and
82% efficiency, respectively. 
These experiments at least partially support the theoretical argument that, 
given p=O(N^d) processes, the running-time of the parallel algorithm is 
O((r^2 + βr + α)log N).

